Anisotropy of acoustic properties of magnetized magnetic fluids with ellipsoidal aggregates

A model of sound propagation in a magnetized magnetic fluid containing ellipsoidal aggregates is proposed. The model quantitatively describes the geometry of the aggregates formed from nanoparticles. Expressions for the attenuation coefficient and the sound velocity have been derived, taking into account dipole-dipole interaction between the aggregates. The model demonstrates good agreement with the experimental data. In limiting cases, the derived expressions reduce to classical ones, and the fitting parameters are merely geometric characteristics of the aggregates. The developed model enables the determination of aggregate sizes and the distances between them from an experiment that can be conducted without direct contact. The results obtained can also be used to analyze the field dependencies of acoustic properties and to model the kinetics of aggregate growth in a magnetic field.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

